Optimal Prediction of Synchronization-Preserving Races

Concurrent programs are notoriously hard to write correctly, as scheduling nondeterminism introduces subtle errors that are both hard to detect and to reproduce. The most common concurrency errors are (data) races, which occur when memory-conflicting actions are executed concurrently. Consequently, considerable effort has been made towards developing efficient techniques for race detection. The most common approach is dynamic race prediction: given an observed, race-free trace $\sigma$ of a concurrent program, the task is to decide whether events of $\sigma$ can be correctly reordered to a trace $\sigma^*$ that witnesses a race hidden in $\sigma$. In this work we introduce the notion of sync(hronization)-preserving races. A sync-preserving race occurs in $\sigma$ when there is a witness $\sigma^*$ in which synchronization operations (e.g., acquisition and release of locks) appear in the same order as in $\sigma$. This is a broad definition that strictly subsumes the famous notion of happens-before races. Our main results are as follows. First, we develop a sound and complete algorithm for predicting sync-preserving races. For moderate values of parameters like the number of threads, the algorithm runs in $\widetilde{O}(\mathcal{N})$ time and space, where $\mathcal{N}$ is the length of the trace $\sigma$. Second, we show that the problem has a $\Omega(\mathcal{N}/\log^2 \mathcal{N})$ space lower bound, and thus our algorithm is essentially time and space optimal. Third, we show that predicting races with even just a single reversal of two sync operations is $\operatorname{NP}$-complete and even $\operatorname{W}[1]$-hard when parameterized by the number of threads. Thus, sync-preservation characterizes exactly the tractability boundary of race prediction, and our algorithm is nearly optimal for the tractable side.

==> notes.txt <==
## 0 lock reversal (0LR) race == 0 lock-or-write reversal (0LWR) race.

Def
0LR correct reordering = correct reordering where the ordering of critical sections does not change
0LR race = race witnessed by 0LR correct reordering

Def
0WLR correct reordering = correct reordering where the ordering of critical sections as well the ordering of conflicting writes does not change
0WLR race = race witnessed by 0WLR correct reordering

Thm
(e1, e2) is a 0LWR race of sigma
			IFF
(e1, e2) is a 0LR race of sigma

=> If rho is a 0WLR correct reordering of sigma, then it is also a 0LR correct reordering of sigma.

<= Let rho' = rho e1 e2 be a 0LR correct reordering witnessing the race (e1, e2)
Consider E = Events(rho)
Let pi be the sequence obtained by linearizing E according to the trace order of sigma.
Let pi' = pi e1 e2
1. pi' is a well formed trace because the order of releases and acquires on same locks is same as in rho (and thus same as in sigma)
2. rho was closed with respect to last-writes and so is E. This means pi respects last writes
Hence proved.
